The chemical structure of the Class 0 protostellar envelope NGC 1333 IRAS 4A

It is not well known what drives the chemistry of a protostellar envelope, in particular the role of the stellar mass and the outflows on its chemical enrichment. We study the chemical structure of NGC 1333 IRAS 4A in order to (i) investigate the influence of the outflows on the chemistry, (ii) constrain the age of our object, (iii) compare it with a typical high-mass protostellar envelope. In our analysis we use JCMT line mapping and HIFI pointed spectra. To study the influence of the outflow on the degree of deuteration, we compare JCMT maps of HCO+ and DCO+ with non-LTE (RADEX) models in a region that spatially covers the outflow activity of IRAS 4A. To study the envelope chemistry, we derive empirical molecular abundance profiles for the observed species using the radiative transfer code (RATRAN) and adopting a 1D dust density/temperature profile from the literature. We compare our best-fit observed abundance profiles with the predictions from the time dependent gas grain chemical code (ALCHEMIC). The CO, HCN, HNC and CN abundance require an enhanced UV field which points towards an outflow cavity. The abundances (wrt H2) are 1 to 2 orders of magnitude lower than those observed in the high mass protostellar envelope (AFGL 2591), while they are found to be similar within factors of a few with respect to CO. Differences in UV radiation may be responsible for such chemical differentiation, but temperature differences seem a more plausible explanation. The CH3OH modeled abundance profile points towards an age of > 4x10^4 yrs for IRAS 4A. The spatial distribution of H2D+ differs from that of other deuterated species, indicating an origin from a foreground colder layer (<20 K). The observed abundances can be explained by passive heating towards the high mass protostellar envelope, while the presence of UV cavity channels become more important toward the low mass protostellar envelope.

==> debuglog.txt <==
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_Initialize : called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_Initialize : called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_Initialize : called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_GetValue is called
NPP_Initialize : called

